First results of EPOS-HQ model for open heavy flavor production in A-A collission at RHIC and LHC

The EPOS-HQ model is a framework designed for predicting heavy-flavor observables both in p-p, p-A and A-A collisions. It results from the integration of the MC$@_s$HQ and EPOS3 codes and should supersede predictions made with each of these two. In this contribution, we briefly present the new ingredients of the EPOS-HQ model as well as some preliminary results. From the comparison with experimental data, we derive some direction of improvement for the near future.

==> figs.txt <==
fig 1: EPOS3 at LHC and RHIC
fig 2: p-Pb foc c and D
fig 3: Pb-Pb RAA Col
fig 4: Pb-Pb RAA COl+Rad & v2
fig 5: RHIC
fig 6: DS
